Testing source confusion and identification capability in Cherenkov Telescope Array data

The Cherenkov Telescope Array will provide the deepest survey of the Galactic Plane performed at very-high-energy gamma-rays. Consequently, this survey will unavoidably face the challenge of source confusion, i.e., the non-unique attribution of signal to a source due to multiple overlapping sources. Among the known populations of Galactic gamma-ray sources and given their extension and number, pulsar wind nebulae (PWNe, and PWN TeV halos) will be the most affected. We aim to probe source confusion of TeV PWNe in forthcoming CTA data. For this purpose, we performed and analyzed simulations of artificially confused PWNe with CTA. As a basis for our simulations, we applied our study to TeV data collected from the H.E.S.S. Galactic Plane Survey for ten extended and two point-like firmly identified PWNe, probing various configurations of source confusion involving different projected separations, relative orientations, flux levels, and extensions among sources. Source confusion, defined here to appear when the sum of the Gaussian width of two sources is larger than the separation between their centroids, occurred in $\sim$30% of the simulations. For this sample and 0.5$\deg$ of average separation between sources, we found that CTA can likely resolve up to 60% of those confused sources above 500 GeV. Finally, we also considered simulations of isolated extended sources to see how well they could be matched to a library of morphological templates. The outcome of the simulations indicates a remarkable capability (more than 95% of the cases studied) to match a simulation with the correct input template in its proper orientation.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
